Zeeman slowers made simple with permanent magnets in a Halbach configuration

We describe a simple Zeeman slower design using permanent magnets. Contrary to common wire-wound setups no electric power and water cooling are required. In addition, the whole system can be assembled and disassembled at will. The magnetic field is however transverse to the atomic motion and an extra repumper laser is necessary. A Halbach configuration of the magnets produces a high quality magnetic field and no further adjustment is needed. After optimization of the laser parameters, the apparatus produces an intense beam of slow and cold 87Rb atoms. With a typical flux of 1 - 5 \times 10^10 atoms/s at 30 ms^-1, our apparatus efficiently loads a large magneto-optical trap with more than 10^10 atoms in one second, which is an ideal starting point for degenerate quantum gases experiments.

==> SuppInformation/README.TXT <==
======================== README.TXT =================================
ARTICLE INFORMATION
Journal: 	Review of Scientific Instruments
All Authors: 	P. Cheiney, O. Carraz, D. Bartoszek-Bober, S. Faure, F. Vermersch, C. M. Fabre, G. L. Gattobigio, T. Lahaye, D. Guery-Odelin and R. Mathevet
Title: 	Zeeman slowers made simple with permanent magnets in a Halbach configuration


DEPOSIT INFORMATION
Description: 	In addition to the main file, supplementary material is made of 3 folders containing a movie, Mathematica programs and technical drawings. These folders are compressed into the archive
		"SuppInformation.zip"

Total No. of Files: 	7


Folder Name: Movie 
	File Names: 	Rubidium_MOT_short
	File Types: 	.avi
	Special Instructions: 	shows loading of the MOT and a molasse phase without any local B-field compensation: molasse is very slow and symetrical indicating that the B-field 
				125mm downstream the Zeeman Slower is very low.

Folder Name: Mathematica8 Files 
	File Names: 	BofZ with design parameter, Halbach cylinder with cuboids, Halbach Zeeman Slower
	File Types: 	.nb
	Special Instructions: 	these programs should work with minor changes on alder versions of Mathematica. They are intented to be used one after the other.  With "BofZ with design parameter.nb"
				the ideal B-field profile (Eq. 2) is calculated from geometrical, atomic... parameters. Then the final radius on which magnets are distributed, d(L) (Eq. 4), can be estimated
				using "Halbach cylinder with cuboids.nb". This value is inserted in the last program "Halbach Zeeman Slower.nb" which generates the Zeeman slower and end caps geometrical
				parameters (Sec. IIIA2). In addition, "Halbach cylinder with cuboids.nb" contains the analytical expressions of the B-field for cuboids either of finite(Eq. A1) or infinite  length. 

 Folder Name: Technical drawings
	File Names: 	ZeemanHalbach_global, ZeemanHalbach_detail, ZeemanHalbach_mounts
	File Types: 	.dxf
	Special Instructions: 	these files are generated with QCAD but should be read with other CAD programs. They give a more detailled and flexible description of the mechanical part of the apparatus 
				than Fig. 4.



Contact Information: 	ask Renaud Mathevet at renaud[dot]mathevet[at]gmail[dot]com
===================================================================== 
